Statistics of Long Period Gas Giant Planets in Known Planetary Systems

We conducted a Doppler survey at Keck combined with NIRC2 K-band AO imaging to search for massive, long-period companions to 123 known exoplanet systems with one or two planets detected using the radial velocity (RV) method. Our survey is sensitive to Jupiter mass planets out to 20 AU for a majority of stars in our sample, and we report the discovery of eight new long-period planets, in addition to 20 systems with statistically significant RV trends indicating the presence of an outer companion beyond 5 AU. We combine our RV observations with AO imaging to determine the range of allowed masses and orbital separations for these companions, and account for variations in our sensitivity to companions among stars in our sample. We estimate the total occurrence rate of companions in our sample to be 52 +/- 5% over the range 1 - 20 M_Jup and 5 - 20 AU. Our data also suggest a declining frequency for gas giant planets in these systems beyond 3-10 AU, in contrast to earlier studies that found a rising frequency for giant planets in the range 0.01-3 AU. This suggests either that the frequency of gas giant planets peaks between 3-10 AU, or that outer companions in these systems have a different semi-major axis distribution than the overall gas giant planet population. Our results also suggest that hot gas giants may be more likely to have an outer companion than cold gas giants. We find that planets with an outer companion have higher average eccentricities than their single counterparts, suggesting that dynamical interactions between planets may play an important role in these systems.

==> 00README.XXX.txt <==
nohypertex
